Numerical solution of shock and ramp compression for general material properties

A general formulation was developed to represent material models for applications in dynamic loading. Numerical methods were devised to calculate response to shock and ramp compression, and ramp decompression, generalizing previous solutions for scalar equations of state. The numerical methods were found to be flexible and robust, and matched analytic results to a high accuracy. The basic ramp and shock solution methods were coupled to solve for composite deformation paths, such as shock-induced impacts, and shock interactions with a planar interface between different materials. These calculations capture much of the physics of typical material dynamics experiments, without requiring spatially-resolving simulations. Example calculations were made of loading histories in metals, illustrating the effects of plastic work on the temperatures induced in quasi-isentropic and shock-release experiments, and the effect of a phase transition.

==> software/readme.txt <==
Zero dimensional hydrodynamics for general material models
ref: D.C. Swift, arXiv:0704.0008

Contents
genscalar:	zero-dimensional hydrodynamics solver
matprops:	example material models

Notes
The program in genscalar will not compile without the WSTS C++ maths library,
V2.3, because of the use of "classio" and "array" classes, and generic
1D and 2D function classes illustrating the generality of some types of
material model.  "classio" and the relevant parts of "array" would be made
available on request (http://wxres.com) but free versions were not available 
in time for this submission.  References to the other library classes etc 
can be commented out in the source code if the libraries are not available, 
allowing the program to be run with the rest of the models.

The purpose of this software is to provide:
1. A specific representation of the numerical solution algorithms.
2. Examples of the use of object-oriented constructs such as polymorphism and
   inheritance for material models, with specific software structures.
"genscalar" is a cut-down version of "electra" (V4.1) and
"matprops" of "ariadne" (V7.2).  All software is available in complete form
(http://wxres.com) but under commercial license because of proprietary portions.
Model parameters for real materials are available similarly.  The LANL
SESAME data tables can be used fairly directly, with some minor reformatting
of the tables in ASCII form.

The software supplied here as supplementary information to the manuscript
has no guarantees or warranty of any form.  It forms part of the manuscript,
and should be used and referred to using normal scientific acknowledgments.

